Fraction of $\chi_c$ decays in prompt $J/\psi$ production measured in pPb collisions at $\sqrt{s_{NN}}=8.16$ TeV

The fraction of $\chi_{c1}$ and $\chi_{c2}$ decays in the prompt $J/\psi$ yield, $F_{\chi c}=\sigma_{\chi_c \to J/\psi}/\sigma_{J/\psi}$, is measured by the LHCb detector in pPb collisions at $\sqrt{s_{NN}}=8.16$ TeV. The study covers the forward ($1.5<y^*<4.0$) and backward ($-5.0<y^*<-2.5$) rapidity regions, where $y^*$ is the $J/\psi$ rapidity in the nucleon-nucleon center-of-mass system. Forward and backward rapidity samples correspond to integrated luminosities of 13.6 $\pm$ 0.3 nb$^{-1}$ and 20.8 $\pm$ 0.5 nb$^{-1}$, respectively. The result is presented as a function of the $J/\psi$ transverse momentum $p_{T,J/\psi}$ in the range 1$<p_{T, J/\psi}<20$ GeV/$c$. The $F_{\chi c}$ fraction at forward rapidity is compatible with the LHCb measurement performed in $pp$ collisions at $\sqrt{s}=7$ TeV, whereas the result at backward rapidity is 2.4 $\sigma$ larger than in the forward region for $1<p_{T, J/\psi}<3$ GeV/$c$. The increase of $F_{\chi c}$ at low $p_{T, J/\psi}$ at backward rapidity is compatible with the suppression of the $\psi$(2S) contribution to the prompt $J/\psi$ yield. The lack of in-medium dissociation of $\chi_c$ states observed in this study sets an upper limit of 180 MeV on the free energy available in these pPb collisions to dissociate or inhibit charmonium state formation.

==> Fchic_results.dat <==
pt   wptplus wptminus  FpPb    FpPb_err FpPbsys FPbp  FPbp_err FPbpsys polup poldown
1.5  0.5  0.5 0.185  0.0234  0.025  0.2769  0.037  0.053264  0.05 0
2.5  0.5  0.5 0.157  0.0186  0.0136  0.219  0.022  0.010609  0.01 0
3.5  0.5  0.5 0.168  0.0164  0.00467 0.178  0.018  0.01577  0.009 0
4.5  0.5  0.5 0.198  0.0146  0.00885 0.1408  0.016  0.00598  0.012 0
5.5  0.5  0.5 0.180  0.0160  0.00529 0.164  0.018  0.009197  0.013 0
6.5  0.5  0.5 0.200  0.0168  0.01266 0.193  0.020  0.00954  0.014 0
8.0  2.0  1.0 0.235  0.0266  0.01824 0.208  0.0231  0.0176  0.023 0.018
13.8 6.2  3.8 0.2169  0.0244  0.016  0.2737  0.0346  0.0095  0.022 0.008


==> chic_ratio_pp7TeV.dat <==
pt  wpt  F    ep        em   max_f  min_f
%2.0	0.5	0.14	0.0158114	0.012083	0.1558114	0.127917
2.5	0.5	0.14	0.0158114	0.012083	0.1558114	0.127917
3.5	0.5	0.16	0.0172627	0.0126491	0.1772627	0.1473509
4.5	0.5	0.168	0.0192354	0.0123693	0.1872354	0.1556307
5.5	0.5	0.189	0.0213776	0.0155242	0.2103776	0.1734758
6.5	0.5	0.189	0.022561	0.0164924	0.211561	0.1725076
7.5	0.5	0.211	0.0245153	0.01772	0.2355153	0.19328
8.5	0.5	0.218	0.0269258	0.0202485	0.2449258	0.1977515
9.5	0.5	0.223	0.0313209	0.0210238	0.2543209	0.2019762
10.5	0.5	0.226	0.0319531	0.0245967	0.2579531	0.2014033
11.5	0.5	0.233	0.0364005	0.0290689	0.2694005	0.2039311
12.5	0.5	0.252	0.0411461	0.0336155	0.2931461	0.2183845
14	1	0.268	0.0420476	0.0302324	0.3100476	0.2377676
%20	1	0.268	0.0420476	0.0302324	0.3100476	0.2377676


